Algorithm Unrolling-based Denoising of Multimodal Graph Signals

We propose a denoising method for multimodal graph signals by an alternating minimization scheme that sequentially solves signal restoration and graph learning problems. Many complex-structured data, i.e., those on sensor networks, can capture multiple modalities at each measurement point, referred to as modalities. They are also assumed to have an underlying structure or correlations in modality as well as space. Such multimodal data are regarded as graph signals on a twofold graph and they are often corrupted by noise. Furthermore, their spatial/modality relationships are not always given a priori: We need to estimate twofold graphs during a denoising algorithm. In this paper, we consider a signal denoising method on twofold graphs, where graphs are learned simultaneously. Specifically, the graph learning subproblems are solved using the primal-dual splitting (PDS) algorithm, while the signal update has a closed-form solution. Parameters in this iterative algorithm are learned from training data by unrolling the iteration with deep algorithm unrolling. Experimental results on synthetic and real-world data demonstrate that the proposed method outperforms existing model- and deep learning-based graph signal denoising methods.

==> _figure/visualization_real/00_rmses.txt <==
00_obs_noise3: 3.0075276950069276
00_obs_noise5: 4.997290377800138
00_obs_noise7: 7.025085703933932
00_obs_noise9: 8.954123153468526
00_glpf_nlayers01_noise3: 1.9787716472428014
00_glpf_nlayers01_noise5: 3.0973668322932824
00_glpf_nlayers01_noise7: 5.275096394743292
00_glpf_nlayers01_noise9: 7.995856852628572
00_hd_nlayers01_noise3: 1.9172840947472878
00_hd_nlayers01_noise5: 3.7105580650400376
00_hd_nlayers01_noise7: 6.099807797467949
00_hd_nlayers01_noise9: 8.528213237851087
00_svds_nlayers01_noise3: 3.0075276950069525
00_svds_nlayers01_noise5: 4.997290377800159
00_svds_nlayers01_noise7: 7.025085703934007
00_svds_nlayers01_noise9: 8.95412315346856
00_ae_nlayers09_noise3: 5.91710248252976
00_ae_nlayers09_noise5: 5.91710248252976
00_ae_nlayers09_noise7: 5.91710248252976
00_ae_nlayers09_noise9: 5.91710248252976
00_gcn_nlayers01_noise3: 3.34152445985167
00_gcn_nlayers01_noise5: 3.2842050336614235
00_gcn_nlayers01_noise7: 3.9633284335891434
00_gcn_nlayers01_noise9: 5.191975430345641
00_TGSR_DAU_nlayers09_noise3: 2.4249517631341124
00_TGSR_DAU_nlayers09_noise5: 2.909865130217803
00_TGSR_DAU_nlayers09_noise7: 3.4689449216660577
00_TGSR_DAU_nlayers09_noise9: 4.192168195946239
00_MGSD_LLap_DAU_nlayers09_noise3: 1.5394444754368888
00_MGSD_LLap_DAU_nlayers09_noise5: 1.6530043116652853
00_MGSD_LLap_DAU_nlayers09_noise7: 1.8032172876317372
00_MGSD_LLap_DAU_nlayers09_noise9: 2.314846010044315


==> _figure/visualization_syn/00_rmses.txt <==
00_obs_noise0.1: 0.10028966556263454
00_obs_noise0.15: 0.15030372023629887
00_obs_noise0.2: 0.19983095368686907
00_obs_noise0.25: 0.2463776522933267
00_obs_noise0.3: 0.3009361674427045
00_glpf_nlayers01_noise0.1: 0.08369227337078146
00_glpf_nlayers01_noise0.15: 0.12072048565519787
00_glpf_nlayers01_noise0.2: 0.1680959819470843
00_glpf_nlayers01_noise0.25: 0.22280854877076273
00_glpf_nlayers01_noise0.3: 0.2794953801740725
00_hd_nlayers01_noise0.1: 0.21568094600413665
00_hd_nlayers01_noise0.15: 0.2161045786673691
00_hd_nlayers01_noise0.2: 0.2167103596937448
00_hd_nlayers01_noise0.25: 0.21746756903845668
00_hd_nlayers01_noise0.3: 0.21829350558799898
00_svds_nlayers01_noise0.1: 0.10028966556263606
00_svds_nlayers01_noise0.15: 0.1503037202363013
00_svds_nlayers01_noise0.2: 0.19983095368687254
00_svds_nlayers01_noise0.25: 0.24637765229333156
00_svds_nlayers01_noise0.3: 0.3009361674427095
00_ae_nlayers09_noise0.1: 0.2375280938927741
00_ae_nlayers09_noise0.15: 0.2375280938927741
00_ae_nlayers09_noise0.2: 0.2375280938927741
00_ae_nlayers09_noise0.25: 0.2375280938927741
00_ae_nlayers09_noise0.3: 0.2375280938927741
00_gcn_nlayers01_noise0.1: 0.20906773547759236
00_gcn_nlayers01_noise0.15: 0.20393036598538578
00_gcn_nlayers01_noise0.2: 0.20433426475855704
00_gcn_nlayers01_noise0.25: 0.19911922748678754
00_gcn_nlayers01_noise0.3: 0.1930175328773728
00_TGSR_DAU_nlayers09_noise0.1: 0.06624018751230941
00_TGSR_DAU_nlayers09_noise0.15: 0.0873953909427426
00_TGSR_DAU_nlayers09_noise0.2: 0.1207978776625355
00_TGSR_DAU_nlayers09_noise0.25: 0.14002321033599588
00_TGSR_DAU_nlayers09_noise0.3: 0.15609086234256928
00_MGSD_LLap_DAU_nlayers09_noise0.1: 0.029056726960953034
00_MGSD_LLap_DAU_nlayers09_noise0.15: 0.03785400980457695
00_MGSD_LLap_DAU_nlayers09_noise0.2: 0.04859853051778273
00_MGSD_LLap_DAU_nlayers09_noise0.25: 0.06010310615074356
00_MGSD_LLap_DAU_nlayers09_noise0.3: 0.06815530636633191

